Neuromorphic cameras for Atmospheric Cherenkov Telescopes and fast optical astronomy: new paradigm, challenges and opportunities

The astronomy community has witnessed an explosive growth in the use of deep-learning techniques based on neural networks since the mid-2010s. The widespread adoption of these nature-inspired technologies has helped astronomers tackle previously insurmountable problems and provided an unprecedented opportunity for new discoveries. However, one of the primary tools of today's optical astronomy is neither natural nor efficient: their photo-sensing devices. Specifically, the modern CCD camera - like that of the cutting-edge Rubin Observatory - requires an internal clock to regularly expose the sensor to light, consumes a large amount of energy and information bandwidth, and has a limited dynamic range. On the contrary, biological eyes lack an internal clock and a shutter, have much higher pixel density but consume significantly less energy and bandwidth, and can adapt to bright and low light conditions. Inspired by the nature of the eyes, M. Mahowald and C. Mead introduced the revolutionary concept of a silicon retina sensor in 1991. Also known as event-based cameras (EBCs), these types of devices operate in a vastly different way compared to conventional CCD-based imaging sensors. EBCs mimic the operating principles of optic nerves and continuously produce a stream of events, with each event generated only when a pixel detects a change in light intensity. EBCs do not have fixed exposure times, have high dynamic range, require low power for operation, and can capture high-speed phenomena. These properties are important requirements for Cherenkov telescopes as well as other high-speed optical astronomy. This work presents the opportunities and challenges of using EBCs in those cases, and proposes a low-cost approach to experimentally assess the feasibility of this innovative technique.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.2 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 20 July 2023
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
